Pavlovian reflex in colloids

Pavlovian reflex is an essential mechanism of nervous systems of living beings which allows them to learn. Liquid colloid computing devices offer a high degree of fault-tolerance, reconfigurability and plasticity. As a first step towards designing and prototyping colloidal neuromorphic computing systems we decided to evaluate if it is possible to implement Pavlovian reflexes. We equate an increase of a synaptic weight with decreased resistance. In laboratory experiments we demonstrated that it is possible to implement Pavlovian learning using just two volumes of colloid liquid.

==> Pavlovian colloids/Roadmap.txt <==
@article{juelich2022,
  title={2022 Roadmap on Neuromorphic Computing and Engineering},
  author={Juelich, FZ}
}


==> Roadmap.txt <==
@article{juelich2022,
  title={2022 Roadmap on Neuromorphic Computing and Engineering},
  author={Juelich, FZ}
}

